Certification for Polynomial Systems via Square Subsystems

We consider numerical certification of approximate solutions to a system of polynomial equations with more equations than unknowns by first certifying solutions to a square subsystem. We give several approaches that certifiably select which are solutions to the original overdetermined system. These approaches each use different additional information for this certification, such as liaison, Newton-Okounkov bodies, or intersection theory. They may be used to certify individual solutions, reject nonsolutions, or certify that we have found all solutions.

==> paper_bottom/cover.txt <==
Dear Editors,

  We wish to submit the paper "Certification for polynomial systesm via square
subsystems" to the special issue of the Journal of Symbolic Computation
related to the 2019 MEGA meeting.  This is based on the extended abstract
presented by Timothy Duff at the meeting.  We address the questions posed on
the submission page:

- What is the problem?

  We wish to define rigorous criteria for ``approximate solutions" to
  overdetermined systems of equations and give effective criteria for
  recognizing these approximate solutions.

- Why is the problem important?

  Numerical methods are increasingly popular for solving polynomial systems of
  equations --- yet it is often difficult to certify the correctness of these
  methods' results. Many polynomial systems are naturally formulated with more
  equations than unknowns. This includes problems coming from Schubert
  calculus and computer vision which have finitely many solutions for generic
  cases, despite being overdetermined.

- What has been done so far on the problem?

  Previous authors have considered hybrid symbolic-numerical methods (based on
  height bounds and approximate RUR computation) and, for problems coming from
  the Schubert calculus, lifted formulations involving more variables.

- What is the main contribution of the paper on the problem?

  The main goal of this paper is to illustrate certification for
  overdetermined systems by applying existing certificates to square systems
  together with exclusion tests and some additional (typically
  intersection-theoretic) information about the square subsystem.

- Why is the contribution original? \ Why is the contribution non-trivial?

  Existing certification paradigms (reviewed in the paper) are based on
  Newton's method and do not apply when there are more equations than unknowns
  (since least-squares Newton's method may have fixed points which are not
  solutions.) While methods from the square case may be used as a surrogate in
  these cases, obtaining a valid certificate for the overdetermined system
  requires more work --- we identify various criteria for certification that
  can be applied in various examples. Our examples include several explicit
  calculations of Newton-Okounkov bodies --- a powerful theoretical tool that
  has so far received little attention in the world of symbolic
  computation. Besides being relevant to symbolic computation, our work fits
  within the broader program of validated numerical analysis.

- How does the journal paper differ from the conference paper (if
   relevant)?

   We include new examples, including a problem from computer vision, that
   make use of the basic exclusion test for certifying solutions via a square
   subsystem. We also have a new section on certification via liaison theory,
   and explain how these techniques apply in an example from the Schubert
   calculus. Finally, we give an abstract treatment of approximate zeros in
   Section 2, which indicates how certification based on Kantorovich's theorem
   or interval/ball arithmetics are compatible with our methods.

   With the addition of a new section using liaison, we include Nickolas Hein
   as a coauthor.  He had previously developed this idea in discussions with
   Sottile, but that was not mature enough in time for the conference submission.

